Smooth Anonymity for Sparse Graphs

When working with user data providing well-defined privacy guarantees is paramount. In this work, we aim to manipulate and share an entire sparse dataset with a third party privately. In fact, differential privacy has emerged as the gold standard of privacy, however, when it comes to sharing sparse datasets, e.g. sparse networks, as one of our main results, we prove that \emph{any} differentially private mechanism that maintains a reasonable similarity with the initial dataset is doomed to have a very weak privacy guarantee. In such situations, we need to look into other privacy notions such as $k$-anonymity. In this work, we consider a variation of $k$-anonymity, which we call smooth-$k$-anonymity, and design simple large-scale algorithms that efficiently provide smooth-$k$-anonymity. We further perform an empirical evaluation to back our theoretical guarantees and show that our algorithm improves the performance in downstream machine learning tasks on anonymized data.

==> figs/dp-jaccard.csv <==
eps	adult	dblp	playstore	stanford	stochastic
1.0	0.17829	0.0	0.04981	0.0	0.06964
1.2	0.20997	0.0	0.06023	0.0	0.08255
1.4	0.24582	0.0	0.07273	0.0	0.09739
1.6	0.28578	0.0	0.08744	0.0	0.11401
1.8	0.32929	0.0	0.10502	0.0	0.1327
2.0	0.37582	0.0	0.12565	0.0	0.15291
2.2	0.42512	0.0	0.14946	0.0	0.17502
2.4	0.4762	0.0	0.17726	0.0	0.19858
2.6	0.52723	0.0	0.20885	0.0	0.22303
2.8	0.57778	0.0	0.2443	0.0	0.24816
3.0	0.62642	0.0	0.28404	1e-05	0.27277
3.2	0.67297	0.0	0.32734	1e-05	0.29781
3.4	0.71564	1e-05	0.37338	1e-05	0.32129
3.6	0.75506	1e-05	0.42253	1e-05	0.34342
3.8	0.79108	1e-05	0.4733	2e-05	0.36389
4.0	0.82196	2e-05	0.52473	3e-05	0.38292
4.2	0.84991	2e-05	0.57499	3e-05	0.39991
4.4	0.87358	3e-05	0.62439	5e-05	0.41485
4.6	0.89401	4e-05	0.67048	6e-05	0.42816
4.8	0.91189	5e-05	0.71407	8e-05	0.43978
5.0	0.92617	7e-05	0.75384	0.00011	0.44997
5.2	0.93897	9e-05	0.78936	0.00015	0.45865
5.4	0.94949	0.00012	0.82102	0.0002	0.46746
5.6	0.95827	0.00017	0.84879	0.00027	0.4762
5.8	0.96578	0.00022	0.87334	0.00037	0.48653
6.0	0.97159	0.0003	0.89404	0.0005	0.4998
6.2	0.9767	0.00041	0.91166	0.00067	0.51516
6.4	0.98082	0.00055	0.92632	0.0009	0.53674
6.6	0.98433	0.00074	0.93866	0.00122	0.55745
6.8	0.98704	0.001	0.94987	0.00164	0.58352
7.0	0.98947	0.00134	0.95869	0.00221	0.61201
7.2	0.99125	0.00181	0.96569	0.00298	0.64232
7.4	0.99291	0.00244	0.97187	0.00401	0.67778
7.6	0.99418	0.00328	0.97659	0.0054	0.71202
7.8	0.9952	0.00441	0.98072	0.00725	0.74544
8.0	0.99612	0.00593	0.98428	0.00971	0.76664
8.2	0.99671	0.00795	0.98732	0.01299	0.79916
8.4	0.9974	0.01064	0.98937	0.01734	0.82445
8.6	0.99783	0.01421	0.99135	0.02305	0.85252
8.8	0.99828	0.01892	0.99295	0.03051	0.87339
9.0	0.99854	0.02509	0.99413	0.04018	0.89047
9.2	0.99883	0.03312	0.99519	0.05259	0.90617
9.4	0.99903	0.04349	0.9961	0.06832	0.92297
9.6	0.99922	0.05673	0.99686	0.08801	0.93123
9.8	0.99937	0.07346	0.99731	0.11229	0.94461
10.0	0.99947	0.09433	0.9978	0.14176	0.95584
10.2	0.99955	0.12001	0.99824	0.17692	0.96327
10.4	0.99966	0.15113	0.99861	0.21809	0.9691
10.6	0.9997	0.18822	0.99882	0.26541	0.97595
10.8	0.99976	0.23168	0.99905	0.31875	0.98042
11.0	0.9998	0.28154	0.99917	0.37745	0.98183
11.2	0.99983	0.33765	0.99932	0.4407	0.98676
11.4	0.99987	0.39971	0.99951	0.50732	0.98956
11.6	0.99988	0.46656	0.9996	0.57526	0.98886
11.8	0.99992	0.53635	0.99964	0.64215	0.99066
12.0	0.99992	0.60634	0.99971	0.70485	0.99168
12.2	0.99995	0.67267	0.99975	0.76117	0.99612
12.4	0.99996	0.73327	0.99982	0.80992	0.99498
12.6	0.99996	0.7858	0.99981	0.85043	0.99693
12.8	0.99997	0.83025	0.99988	0.88364	0.99685
13.0	0.99997	0.86674	0.99989	0.91009	0.99725
13.2	0.99998	0.8962	0.99991	0.93094	0.99754
13.4	0.99998	0.91958	0.99994	0.94731	0.99813
13.6	0.99999	0.93772	0.99995	0.95949	0.99823
13.8	0.99999	0.9518	0.99995	0.96895	0.99862
14.0	0.99999	0.96242	0.99996	0.97599	0.99862
14.2	0.99999	0.97051	0.99996	0.98124	0.9993
14.4	1.0	0.97662	0.99998	0.98486	0.99931
14.6	0.99999	0.98085	0.99998	0.98751	0.9995
14.8	1.0	0.98404	0.99998	0.98956	0.99951
15.0	1.0	0.98624	0.99999	0.9909	0.99941
15.2	1.0	0.98792	0.99999	0.9921	0.9997
15.4	1.0	0.98929	0.99999	0.99294	0.9999
15.6	1.0	0.99037	0.99999	0.99365	1.0
15.8	1.0	0.99127	1.0	0.99417	0.9999
16.0	1.0	0.9921	0.99999	0.99474	0.9998
16.2	1.0	0.99275	1.0	0.99517	0.9999
16.4	1.0	0.99326	0.99999	0.99553	0.9999
16.6	1.0	0.99386	1.0	0.99593	0.9999
16.8	1.0	0.99436	1.0	0.99623	1.0
17.0	1.0	0.99483	1.0	0.9965	1.0
17.2	1.0	0.99521	1.0	0.99682	1.0
17.4	1.0	0.99557	1.0	0.99705	1.0
17.6	1.0	0.99596	1.0	0.99728	1.0
17.8	1.0	0.99625	1.0	0.99751	1.0
18.0	1.0	0.99658	1.0	0.9977	1.0
18.2	1.0	0.99684	1.0	0.99791	1.0
18.4	1.0	0.99713	1.0	0.99808	0.9999
18.6	1.0	0.99737	1.0	0.99823	1.0
18.8	1.0	0.99758	1.0	0.99838	0.9999
19.0	1.0	0.99779	1.0	0.99853	1.0
19.2	1.0	0.99798	1.0	0.99865	1.0
19.4	1.0	0.99816	1.0	0.99877	1.0
19.6	1.0	0.99832	1.0	0.99889	1.0
19.8	1.0	0.99847	1.0	0.99898	1.0



==> figs/eps-for-jaccard.csv <==
jaccard	epsfordensity10pc	epsfordensity1pc	epsfordensity01pc	epsfordensity001pc	epsfordensity0001pc
0.1 	0.105360515658 	2.40794560865 	4.71053070165 	7.01311579464 	9.31570088763
0.11816326530612245 	0.292645434635 	2.59523052763 	4.89781562062 	7.20040071362 	9.50298580661
0.1363265306122449 	0.456443292993 	2.75902838599 	5.06161347898 	7.36419857197 	9.66678366497
0.15448979591836737 	0.602772904354 	2.90535799735 	5.20794309034 	7.51052818334 	9.81311327633
0.1726530612244898 	0.735645125588 	3.03823021858 	5.34081531158 	7.64340040457 	9.94598549756
0.19081632653061226 	0.857870488214 	3.16045558121 	5.4630406742 	7.7656257672 	10.0682108602
0.2089795918367347 	0.971497925583 	3.27408301858 	5.57666811157 	7.87925320456 	10.1818382976
0.22714285714285715 	1.07807001637 	3.38065510936 	5.68324020236 	7.98582529535 	10.2884103883
0.2453061224489796 	1.17877979614 	3.48136488914 	5.78394998213 	8.08653507512 	10.3891201681
0.26346938775510204 	1.2745714792 	3.57715657219 	5.87974166519 	8.18232675818 	10.4849118512
0.2816326530612245 	1.36620760255 	3.66879269555 	5.97137778854 	8.27396288154 	10.5765479745
0.2997959183673469 	1.45431522631 	3.7569003193 	6.0594854123 	8.36207050529 	10.6646555983
0.3179591836734694 	1.53941861027 	3.84200370326 	6.14458879626 	8.44717388925 	10.7497589822
0.33612244897959187 	1.6219628967 	3.92454798969 	6.22713308269 	8.52971817568 	10.8323032687
0.3542857142857143 	1.70233165933 	4.00491675232 	6.30750184531 	8.61008693831 	10.9126720313
0.37244897959183676 	1.78086017877 	4.08344527176 	6.38603036476 	8.68861545775 	10.9912005507
0.3906122448979592 	1.85784568691 	4.1604307799 	6.4630158729 	8.76560096589 	11.0681860589
0.40877551020408165 	1.93355543089 	4.23614052388 	6.53872561688 	8.84131070987 	11.1438958029
0.4269387755102041 	2.00823315303 	4.31081824603 	6.61340333902 	8.91598843202 	11.218573525
0.44510204081632654 	2.08210441456 	4.38468950756 	6.68727460055 	8.98985969355 	11.2924447865
0.463265306122449 	2.1553810783 	4.45796617129 	6.76055126429 	9.06313635728 	11.3657214503
0.48142857142857143 	2.22826518908 	4.53085028208 	6.83343537507 	9.13602046806 	11.4386055611
0.4995918367346939 	2.30095243957 	4.60353753256 	6.90612262556 	9.20870771855 	11.5112928115
0.5177551020408163 	2.37363537541 	4.6762204684 	6.97880556139 	9.28139065439 	11.5839757474
0.5359183673469388 	2.44650647355 	4.74909156654 	7.05167665953 	9.35426175253 	11.6568468455
0.5540816326530612 	2.51976121783 	4.82234631083 	7.12493140382 	9.42751649681 	11.7301015898
0.5722448979591837 	2.59360129571 	4.8961863887 	7.1987714817 	9.50135657469 	11.8039416677
0.5904081632653061 	2.66823804917 	4.97082314217 	7.27340823516 	9.57599332816 	11.8785784212
0.6085714285714285 	2.74389633288 	5.04648142587 	7.34906651886 	9.65165161186 	11.9542367049
0.626734693877551 	2.82081896504 	5.12340405804 	7.42598915103 	9.72857424403 	12.031159337
0.6448979591836734 	2.89927200737 	5.20185710036 	7.50444219335 	9.80702728635 	12.1096123793
0.6630612244897959 	2.97955118474 	5.28213627774 	7.58472137073 	9.88730646373 	12.1898915567
0.6812244897959183 	3.06198986682 	5.36457495981 	7.6671600528 	9.9697451458 	12.2723302388
0.6993877551020408 	3.14696919841 	5.4495542914 	7.75213938439 	10.0547244774 	12.3573095704
0.7175510204081632 	3.23493121562 	5.53751630862 	7.84010140161 	10.1426864946 	12.4452715876
0.7357142857142857 	3.32639616858 	5.62898126157 	7.93156635457 	10.2341514476 	12.5367365406
0.7538775510204081 	3.42198587647 	5.72457096946 	8.02715606245 	10.3297411554 	12.6323262484
0.7720408163265305 	3.52245591856 	5.82504101155 	8.12762610455 	10.4302111975 	12.7327962905
0.790204081632653 	3.62874109538 	5.93132618837 	8.23391128136 	10.5364963744 	12.8390814674
0.8083673469387754 	3.74202141141 	6.0446065044 	8.3471915974 	10.6497766904 	12.9523617834
0.8265306122448979 	3.86382090361 	6.1664059966 	8.4689910896 	10.7715761826 	13.0741612756
0.8446938775510203 	3.99616122688 	6.29874631988 	8.60133141287 	10.9039165059 	13.2065015989
0.8628571428571428 	4.14181109946 	6.44439619246 	8.74698128545 	11.0495663784 	13.3521514714
0.8810204081632652 	4.3047139022 	6.60729899519 	8.90988408819 	11.2124691812 	13.5150542742
0.8991836734693877 	4.49077210317 	6.79335719616 	9.09594228916 	11.3985273822 	13.7011124751
0.9173469387755101 	4.70941897279 	7.01200406579 	9.31458915878 	11.6171742518 	13.9197593448
0.9355102040816325 	4.9771701378 	7.2797552308 	9.58234032379 	11.8849254168 	14.1875105098
0.953673469387755 	5.32719161821 	7.62977671121 	9.9323618042 	12.2349468972 	14.5375319902
0.9718367346938775 	5.84375443488 	8.14633952788 	10.4489246209 	12.7515097139 	15.0540948069
0.99 	6.89770494313 	9.20029003612 	11.5028751291 	13.8054602221 	16.1080453151


==> figs/k-vs-eps.csv <==
k	adult	dblp	playstore	stanford	stochastic
2.0	4.93129	11.88578	5.30113	12.16862	7.87379
4.0	4.51821	10.60122	4.8524	11.73171	7.54325
6.0	4.32496	10.11452	4.66294	11.57311	7.23117
8.0	4.20055	9.81002	4.55949	11.45558	7.41686
10.0	4.11876	9.58265	4.47043	11.37485	6.45687
12.0	4.04375	9.39891	4.41238	11.33836	5.71824
16.0	3.93408	9.11342	4.31416	11.27806	5.1097
20.0	3.84447	8.94115	4.24862	11.21654	3.21375
24.0	3.76607	8.76167	4.2143	11.18528	3.31118
28.0	3.70368	8.65763	4.15343	11.15365	2.82724
32.0	3.66224	8.41565	4.12286	11.13336	2.15196
36.0	3.61956	8.33945	4.10179	11.11039	0.0
40.0	3.58895	8.23464	4.07604	11.09239	0.0
44.0	3.53142	8.0229	4.03497	11.07389	0.0
48.0	3.49566	8.07041	4.01811	11.06237	0.0
52.0	3.47468	7.55921	3.97599	11.04584	0.0
56.0	3.44829	7.5989	4.00228	11.02902	0.0
60.0	3.42468	7.08963	3.94653	11.02012	0.0
64.0	3.40355	7.00898	3.96274	11.01423	0.0



==> figs/kanon-jaccard-adult-user-list.txt <==
k	adult-mondrian	adult-non_smooth	adult-smooth	user_lists-non_smooth	user_lists-smooth
2	0.825	0.912	0.921	0.748	0.798
4	0.69	0.805	0.886	0.707	0.733
6	0.614	0.72	0.865	0.687	0.718
8	0.599	0.648	0.85	0.673	0.71
10	0.559	0.587	0.839	0.662	0.703
12	0.53	0.537	0.828	0.652	0.698
16	0.486	0.465	0.812	0.638	0.69
20	0.478	0.403	0.798	0.626	0.684
24	0.46	0.356	0.785	0.616	0.679
28	0.42	0.328	0.774	0.608	0.674
32	0.413	0.294	0.767	0.6	0.67
36	0.402	0.266	0.759	0.594	0.667
40	0.4	0.251	0.753	0.588	0.664
44	0.408	0.226	0.742	0.583	0.661
48	0.385	0.22	0.735	0.578	0.658
52	0.376	0.197	0.731	0.574	0.656
56	0.357	0.186	0.725	0.57	0.654
60	0.37	0.179	0.721	0.566	0.651
64	0.357	0.16	0.716	0.562	0.649
70	0.334	0.154	0.714	0.557	0.647
80	0.326	0.137	0.702	0.549	0.642
90	0.331	0.132	0.695	0.543	0.638
100	0.327	0.11	0.686	0.537	0.635
110	0.324	0.092	0.677	0.531	0.632
120	0.326	0.102	0.667	0.526	0.629
140	0.29	0.09	0.664	0.517	0.623
160	0.285	0.071	0.651	0.509	0.618
180	0.28	0.067	0.639	0.502	0.614
200	0.285	0.057	0.63	0.496	0.61


==> figs/kanon-jaccard-adult.txt <==
k	adult-mondrian	adult-non_smooth	adult-smooth
2	0.825	0.912	0.921
4	0.69	0.805	0.886
6	0.614	0.72	0.865
8	0.599	0.648	0.85
10	0.559	0.587	0.839
12	0.53	0.537	0.828
16	0.486	0.465	0.812
20	0.478	0.403	0.798
24	0.46	0.356	0.785
28	0.42	0.328	0.774
32	0.413	0.294	0.767
36	0.402	0.266	0.759
40	0.4	0.251	0.753
44	0.408	0.226	0.742
48	0.385	0.22	0.735
52	0.376	0.197	0.731
56	0.357	0.186	0.725
60	0.37	0.179	0.721
64	0.357	0.16	0.716
70	0.334	0.154	0.714
80	0.326	0.137	0.702
90	0.331	0.132	0.695
100	0.327	0.11	0.686
110	0.324	0.092	0.677
120	0.326	0.102	0.667



==> figs/kanon-jaccard.txt <==
k	adult-mondrian	adult-non_smooth	adult-smooth	dblp-non_smooth	dblp-smooth	playstore-mondrian	playstore-non_smooth	playstore-smooth	stanford-non_smooth	stanford-smooth	stochastic-mondrian	stochastic-non_smooth	stochastic-smooth	user_lists-non_smooth	user_lists-smooth
2	0.825	0.912	0.921	0.265	0.567	0.804	0.757	0.806	0.67	0.753	0.527	0.667	0.753	0.748	0.798
4	0.69	0.805	0.886	0.107	0.188	0.65	0.577	0.725	0.58	0.62	0.072	0.409	0.702	0.707	0.733
6	0.614	0.72	0.865	0.063	0.108	0.58	0.468	0.685	0.528	0.566	0.031	0.227	0.648	0.687	0.718
8	0.599	0.648	0.85	0.043	0.074	0.512	0.392	0.661	0.48	0.526	0.022	0.164	0.681	0.673	0.71
10	0.559	0.587	0.839	0.031	0.055	0.475	0.338	0.641	0.456	0.499	0.019	0.077	0.543	0.662	0.703
12	0.53	0.537	0.828	0.025	0.043	0.468	0.293	0.627	0.44	0.487	0.017	0.043	0.482	0.652	0.698
16	0.486	0.46	0.812	0.017	0.03	0.432	0.229	0.607	0.417	0.46	0.015	0.017	0.394	0.638	0.69
20	0.478	0.403	0.798	0.013	0.023	0.392	0.186	0.587	0.402	0.446	0.014	0.004	0.299	0.626	0.684
24	0.46	0.356	0.785	0.009	0.018	0.386	0.156	0.579	0.388	0.436	0.014	0.001	0.311	0.616	0.679
28	0.42	0.328	0.774	0.008	0.015	0.341	0.125	0.563	0.379	0.426	0.014	0.0	0.252	0.608	0.674
32	0.413	0.294	0.767	0.005	0.011	0.322	0.111	0.556	0.368	0.419	0.014	0.0	0.17	0.6	0.67
36	0.402	0.266	0.759	0.004	0.01	0.305	0.097	0.55	0.361	0.412	0.014	0.0	0.001	0.594	0.667
40	0.4	0.251	0.753	0.003	0.008	0.286	0.084	0.544	0.354	0.406	0.014	0.0	0.0	0.588	0.664
44	0.408	0.226	0.742	0.002	0.006	0.309	0.075	0.534	0.349	0.4	0.014	0.0	0.0	0.583	0.661
48	0.385	0.22	0.735	0.002	0.007	0.31	0.074	0.529	0.343	0.397	0.014	0.0	0.0	0.578	0.658
52	0.376	0.197	0.731	0.001	0.003	0.302	0.052	0.519	0.337	0.392	0.013	0.0	0.0	0.574	0.656
56	0.357	0.186	0.725	0.001	0.003	0.249	0.055	0.525	0.333	0.386	0.011	0.0	0.0	0.57	0.654
60	0.37	0.179	0.721	0.0	0.002	0.261	0.04	0.511	0.324	0.384	0.01	0.0	0.0	0.566	0.651
64	0.357	0.16	0.716	0.0	0.001	0.266	0.045	0.515	0.32	0.382	0.007	0.0	0.0	0.562	0.649

